DEAR: A Novel Deep Learning-based Approach for Automated Program Repair

The existing deep learning (DL)-based automated program repair (APR) models are limited in fixing general software defects. % We present {\tool}, a DL-based approach that supports fixing for the general bugs that require dependent changes at once to one or multiple consecutive statements in one or multiple hunks of code. % We first design a novel fault localization (FL) technique for multi-hunk, multi-statement fixes that combines traditional spectrum-based (SB) FL with deep learning and data-flow analysis. It takes the buggy statements returned by the SBFL model, detects the buggy hunks to be fixed at once, and expands a buggy statement $s$ in a hunk to include other suspicious statements around $s$. We design a two-tier, tree-based LSTM model that incorporates cycle training and uses a divide-and-conquer strategy to learn proper code transformations for fixing multiple statements in the suitable fixing context consisting of surrounding subtrees. We conducted several experiments to evaluate {\tool} on three datasets: Defects4J (395 bugs), BigFix (+26k bugs), and CPatMiner (+44k bugs). On Defects4J dataset, {\tool} outperforms the baselines from 42\%--683\% in terms of the number of auto-fixed bugs with only the top-1 patches. On BigFix dataset, it fixes 31--145 more bugs than existing DL-based APR models with the top-1 patches. On CPatMiner dataset, among 667 fixed bugs, there are 169 (25.3\%) multi-hunk/multi-statement bugs. {\tool} fixes 71 and 164 more bugs, including 52 and 61 more multi-hunk/multi-statement bugs, than the state-of-the-art, DL-based APR models.

==> abstract.txt <==
The existing deep learning (DL)-based automated program repair (APR)
models are limited in fixing general software defects. We present
DEAR, a DL-based approach that supports fixing for the general bugs
that require dependent changes at once to one or multiple consecutive
statements in one or multiple hunks of code. We first design a novel
fault localization (FL) technique for multi-hunk, multi-statement
fixes that combines traditional spectrum-based (SB) FL with deep
learning and data-flow analysis. It takes the buggy statements
returned by the SBFL model, detects the buggy hunks to be fixed at
once, and expands a buggy statement s in a hunk to include other
suspicious statements around s. We design a two-tier, tree-based LSTM
model that incorporates cycle training and uses a divide-and-conquer
strategy to learn proper code transformations for fixing multiple
statements in the suitable fixing context consisting of surrounding
subtrees. We conducted several experiments to evaluate DEAR on three
datasets: Defects4J (395 bugs), BigFix (+26k bugs), and CPatMiner
(+44k bugs). On Defects4J dataset, DEAR outperforms the baselines from
42%–683% in terms of the number of auto-fixed bugs with only the top-1
patches. On BigFix dataset, it fixes 31–145 more bugs than existing
DL-based APR models with the top-1 patches. On CPatMiner dataset,
among 667 fixed bugs, there are 169 (25.3%) multi-hunk/multi-statement
ones. DEAR fixes 71 and 164 more bugs, including 52 and 61 more
multi-hunk/multi-statement bugs, than the state-of-the-art, DL-based
APR models.

